When Do Internal Shocks End and External Shocks Begin? Early-Time Broadband Modelling of GRB 051111

Even with the renaissance in gamma-ray burst (GRB) research fostered by the Swift satellite, few bursts have both contemporaneous observations at long wavelengths and exquisite observations at later times across the electromagnetic spectrum. We present here contemporaneous imaging with the KAIT robotic optical telescope, dense optical sampling with Lulin, and supplemented with infrared data from PAIRITEL and radio to gamma-ray data from the literature. For the first time, we can test the constancy of microphysical parameters in the internal-external shock paradigm and carefully trace the flow of energy from the GRB to the surrounding medium. KAIT data taken <~1 minute after the start of GRB051111 and coinciding with the fading gamma-ray tail of the prompt emission indicate a smooth re-injection of energy into the shock. No color change is apparent in observations beginning ~1.5 minutes after the GRB and lasting for the first hour after the burst. There are achromatic flux modulations about the best-fit model at late (t~10^4 s) times, possibly due to variations in the external density. We find that the host-galaxy extinction is well fit by a curve similar to that ofthe Small Magellanic Cloud. Low visual extinction, A_V~0.2 mag, combined with high column densities determined from the X-ray and optical spectroscopy (N_H> 10^21 cm^-2), indicate a low dust-to-metals ratio and a possible over-abundance of the light metals. An apparent small ratio of total to selective extinction (R_V~2) argues against dust destruction by the GRB. Time constancy of both the IR/optical/UV spectral energy distribution and the soft X-ray absorption suggests that the absorbing material is not local to the GRB.

==> letter.txt <==
8/11/06

We have made minor revisions to the manuscript in reponse to the comments
of the referee.

1. Added sentence about and reference to Guidorzi et al 05 paper to the
end of section 4.6.

2. Corrected the typographical errors mentioned by the referee.


Referee Comments

I highly recommend the acceptance of this paper for publication in the =
Astrophysical Journal. The construction of the broad band GRB spectral =
energy distribution and subsequent derivation of the extinction for GRB=
s using the techniques proposed by Reichart (2001) is very interesting.=
 In particular, their argument against significant dust destruction bas=
ed on the small ratio of total to selective extinction could be a very =
important one, if it holds up as more early multicolor are collected an=
d analyzed.  This paper is written quite well and all the reasoning is =
presented clearly. While this paper only examines one event, the paper =
merits publication as one of the most comprehensive attempts to put tog=
ether multi-wavelength observations to date.

The authors should cite the work of Guidorzi et al. (ApJ, vol. 630, L12=
1-L124, (2005)) which presented well-sampled  early multicolor observat=
ions of GRB 050502a starting 3 minutes after onset of the burst.. That =
study also found an achromatic bump in the light curve and argued that =
the observations are best explained by a uniform medium with density cl=
umps.


Minor typos are:
The first paragraph of section 4.4 has a sentence fragment at the very =
end of the paragraph.
The label for the ordinate axis of Figure 3 should be =93microJy-Hz=94 =
instead of =93Jy-Hz=94.
The Nousek et al. reference is incomplete.
The word =93empirical=94 is misspelled in the third sentence of the cap=
tion for figure 5.

